What Are You Anxious About? Examining Subjects of Anxiety during the COVID-19 Pandemic

COVID-19 poses disproportionate mental health consequences to the public during different phases of the pandemic. We use a computational approach to capture the specific aspects that trigger an online community's anxiety about the pandemic and investigate how these aspects change over time. First, we identified nine subjects of anxiety (SOAs) in a sample of Reddit posts ($N$=86) from r/COVID19\_support using thematic analysis. Then, we quantified Reddit users' anxiety by training algorithms on a manually annotated sample ($N$=793) to automatically label the SOAs in a larger chronological sample ($N$=6,535). The nine SOAs align with items in various recently developed pandemic anxiety measurement scales. We observed that Reddit users' concerns about health risks remained high in the first eight months of the pandemic. These concerns diminished dramatically despite the surge of cases occurring later. In general, users' language disclosing the SOAs became less intense as the pandemic progressed. However, worries about mental health and the future increased steadily throughout the period covered in this study. People also tended to use more intense language to describe mental health concerns than health risks or death concerns. Our results suggest that this online group's mental health condition does not necessarily improve despite COVID-19 gradually weakening as a health threat due to appropriate countermeasures. Our system lays the groundwork for population health and epidemiology scholars to examine aspects that provoke pandemic anxiety in a timely fashion.

==> old draft/main_draft_icwsm.txt <==


\maketitle

\begin{abstract}
The COVID-19 pandemic and its ramifications pose a substantial risk for individuals' mental health. One of the risks is from the perception of threat from COVID-19, which plays an important role in people's psychological adjustment. In this study, we examined the anxiety reflected in Reddit posts. First, we identified anxiety pertaining to the pandemic by comparing topics related to users' anxiety before and during the pandemic. The dataset for this analysis contains Reddit posts from six anxiety support subreddits (N = 226872) sampled between Jan 2019 and Dec 2021. We found that prominent topics in different subgroups reflect the characteristics of the specific anxiety disorder discussed in the community. Second, we quantified Reddit users' anxiety by training machine to annotate the subjects that people were anxious about (SOA) and the intensity of their language in describing these anxieties. The sample for this analysis contains a set of Reddit posts collected from r/COVID19\_support (N = 6540). We identified nine SOA that people discussed in r/COVID19\_support, including risks related to health, work, COVID-19 restrictions and six others. We observed that although people were mainly concerned about infection risk during the course of the pandemic, this concern diminished over time even when cases surged. Users also tended to use intense language to describe mental health anxiety. Time series analysis showed that the pattern of SOA and language intensity were significantly correlated with the number of reported cases in the U.S. 
This study lays the groundwork for population health and epidemiology scholars to further examine and understand variation in what people fear or are anxious about in response to the pandemic.

% Our correlation results also suggest that people's anxious about COVID-19 restrictions is highly correlated with people's mental health concerns compared to other anxiety subjects. 
\end{abstract}

\section{Introduction}
The novel Coronavirus Disease (COVID-19) pandemic has created an unprecedented global crisis. Population studies have shown that the COVID-19 pandemic was associated with a heightened level of anxiety and depression \citep{huang2020generalized}, increase in suicidal ideation \citep{gunnell2020suicide} and alcohol-related problems during the COVID-19 pandemic \citep{ramalho2020alcohol}. Existing efforts to detect anxiety rely mainly on online or phone surveys. Recently, however, researchers have explored the automatic detection of anxiety in a person using social media data \citep{guntuku2019twitter}. A computational approach enables researchers to examine the public's anxiety in a timely manner, and to do so at scale.
%cite shevlin2020anxiety

Anxiety is a multisystem response to perceived risks, experienced as a feeling of unease, anxiety, or fear \citep{wilkinson2001anxiety}. Experiencing anxiety about a situation occasionally is a normal part of life. However, prolonged or frequent anxiety may lead to functional impairment, drug or alcohol abuse, perceived lack of social support, suicidal ideation,  extreme hopelessness, etc. \citep{huang2020generalized}. Previous work on H1N1 or influenza epidemics suggests that an epidemic could lead to heightened levels of stress and anxiety \cite{wheaton2012psychological}. 
%liao2014anxiety taha2014intolerance

Unlike the previous pandemics (e.g., H1N1 or type-A influenza), the COVID-19 pandemic has resulted in a disruption of people's daily activities for more than one year. Strict and extensive lockdown measures, such as complete lockdown, 14-day quarantine periods, closing of national borders, and disruption of international travel were imposed during the COVID-19 pandemic. COVID-19 restrictions, overwhelming information about the pandemic, and economic depression may lead to increased risks of mental health problems. Studies have already found that over 80\% of respondents reported that their day-to-day thoughts were occupied by topics related to the COVID-19 pandemic \citet{roy2020study}. Sleep difficulties, extreme anxiety about becoming infected with COVID-19, and distress caused by information from social media were reported by 12.5\%, 37.8\%, and 36.4\% of participants, respectively \citep{roy2020study}. 


%The COVID-19 restrictions imposed in a plenty of countries in the world often include, complete lockdown, 14-day quarantine periods, closing of national borders, disruption of international travel, temporary shut downs of places of employment and schools were required in order to contain the rapid spread of the virus. Affect by the COVID-19 restrictions





Examining anxiety at the population level can help the scientific and public health community better understand how the public responds to large-scale illness threats. These responses may translate into a range of emotional reactions, unhealthy behaviors and non-compliance with public health directives \citep{pfefferbaum2020mental}. Prior work aiming to measure participants' anxiety symptoms at a specific time point during a pandemic has relied mainly on online surveys \citet{van2010university} and  \citep{conway2020social},  \citep{nikvcevic2020covid}. Survey approaches allow for detailed analyses and have high internal validity. However, collecting data via survey methodologies often requires a significant research budget and careful planning. Thus, conducting costly survey studies is not always feasible, especially during a global pandemic when research workflows and funding mechanisms can be paused or disrupted.  
%  \citep{mundt2002work} survey

%\citet{bendau2021longitudinal}'s survey found that COVID-19-related anxiety decreased continuously over the four waves (from March 27 to June 15, 2020) in a sample predominant by female (78\%). 

In recent decades, social media platforms have emerged as valuable resources for researchers to study the public's health and well-being. The linguistic attributes of the shared content have been used to infer depressive symptoms \citep{de2013predicting}, addiction \citep{murnane2014unraveling} and other mental health concerns. 
% coppersmith2015adhd  %suicidal ideation \citep{de2016discovering. addiction maclean2015forum77, other health concern mitchell2015quantifying
In this work, we use social media data to understand what people are anxious about during the pandemic and the intensity of these anxieties. We also examine the changing patterns of these anxieties during the course of the pandemic. We use data from Reddit. Reddit is an online platform consisting of a network of communities organized around its users' interests. Reddit users engage with these communities, also known as subreddits, by submitting text posts, links and comments. In line with discipline conventions, for the remainder of this paper we will use "r/" to reference specific subreddit communities (e.g., r/SocialAnxiety). This study provides valuable insights into what people are anxious about over the course of the COVID-19  pandemic, knowledge which could be useful to governments and administrations in planning their response to future pandemics. 
%\citep{o2018today} users interests

To understand what people are anxious about during the pandemic, we divided our work into two parts. In the first part, we tried to understand what people are anxious about during the pandemic by comparing the subjects that people are anxious about before and during the pandemic. A pandemic tends to cause adjustment problems, and we suspect people have been anxious about some subjects more than others during the pandemic. We selected subgroups of people who seek help for anxiety issues on Reddit to observe the anxieties. We used a supervised learning approach to extract the topics in their posts to understand the \textit{Subject of Anxiety} (SOA). By studying the topics in these subgroups, we identified the emerging concerns during COVID-19. However, users from the anxiety support communities may be more vulnerable to certain types of anxiety issues if they are repeated users in these communities. Therefore, we also want to examine the SOA during the pandemic among a sample of participants who are anxious about COVID-19 but may not be active users in anxiety support communities. In the second part of the paper, we observed the SOAs in r/COVID19\_support, and we use the language that describes the SOA to examine the intensity of these anxieties. r/COVID19\_support is a subreddit that is specifically for people sharing advice and coping mechanisms for COVID-19. In this part of the analysis, we want to have a more nuanced picture of the SOA specific to COVID-19. Hence, we first annotated SOA and anxiety-related language intensity in 793 posts (12\% of the data). Then we constructed machine learning classifiers to annotate the rest of the posts in r/COVID19\_support (N = 5747). We developed a detailed guideline for our annotation process. Our annotation guidelines overlap with most of the factors measured in several COVID-19 anxiety measurement tools. The trends and patterns of anxiety in r/COVID19\_support and anxiety support communities may provide insight for future public health planning.

We propose the following research questions (RQs) focusing on a sample of Reddit users who have posted in anxiety-related support communities: 


%Understanding the SOA  from social media text may help researchers to identify factors contribute to anxiety besides the common factors already found in survey studies, such as anxious about being infected cite(). In the second part, we infer the level of anxiety by identifying language characteristics that are relevant to factors measured in COVID-19 anxiety measurement scales. A majority of these factors are reflected by the type and amount of subject of anxious expressed in the social media text. Table x compare our annotation of subject or worry and two measurement scales on COVID-19 related anxiety. 

%We particularly focus on examining groups that are vulnerable to mental health issues in the pandemic. Extensive research in pandemic and mental health establish that low-income groups, women, individuals with previous psychiatry illness \citep{ozdin2020levels} and elderly are more likely to be psychologically affected in a pandemic \citep{shevlin2020anxiety, limcaoco2020anxiety, ro2017worry, van2010university, bish2010demographic}. There are specific factors contribute to the vulnerability of different groups. For example, people with existing health issues have increased health-related anxiety during the swine flu \citep{wheaton2012psychological} and Lyme disease \citep{beaujean2013study} outbreaks, which often lead to careful monitoring of internal bodily sensation. Reddit users' profiles do not include personal information like their age, gender, or location. Therefore, we cannot focus on the vulnerable group based on their demographic information. Therefore, we focus on groups potentially  with existing anxiety issues (see Section \ref{data} for selected groups). 


\begin{itemize}
    \item \textbf{RQ1}: \textit{What SOA pertain to the COVID-19 pandemic among a subgroup of people who seek help in anxiety support communities?} 
    
    \item \textbf{RQ2:} \textit{What are the SOA expressed in r/COVID-19 support? How do the SOA change over time?} 

   % \item \textbf{RQ3}: \textit{How do people's anxiety levels change over time during the COVID-19 pandemic?}
   \item \textbf{RQ3:} \textit{How does the intensity of anxiety-related language change over time? Users tend to describe which SOA with high intensity of anxiety-related language? Are the SOA and intensity of anxiety-related language associated with the number of COVID-19 cases?}
   
    
\end{itemize}


\subsection{Contributions}
This study makes several methodological and substantive contributions to the study of ehealth using social media data. First, to address these research questions we developed a novel computational framework to study the anxiety expressed by the public in the social media context. Second, understanding the SOA from social media text may help researchers identify factors that contribute to pandemic anxiety besides the common factors already found in survey studies. Third, our framework may help psychologists understand the public response and adjustment problems to a pandemic event in a real-time manner. Finally, by inspecting data from an online platform where users can maintain their anonymity, we have the opportunity to examine reasonably honest reports about people's life experience on a highly personal and sensitive topic. 


\section{Prior Work}
\subsection{Disclosure of anxiety on social media}

People find it difficult to disclose anxiety because anxiety is more likely to be viewed as ``personal weakness'' rather than a legitimate illness, as compared with other mental disorders \citep{clark2018barriers}. Especially in the absence of ``observable'' symptoms, one must manage the authenticity of their experience to prove that their symptoms are real \citep{lafrance2013dsm}. Seeking support can be helpful for people with anxiety issues. However, people often find it difficult to do so for many reasons. One of the reasons is that disclosure would risk damaging one's positive self-image in social interactions \citep{goffman1978presentation}.
%cite yap2011influence.   first one 

Social media platforms that encourage anonymity (e.g., Reddit) allow people to talk about their mental health issues without anxious about being identified or targeted. Audiences in support communities often respond soon after a post is public, thus providing timely support to those seeking help \citep{pfefferbaum2020mental}. Prior work shows that online support communities have mental health benefits to people seeking help from the platform \citep{bargh2002can}. This may be especially important during a pandemic when large-scale home confinement curtails the possibility of in-person consultations between practitioners and patients.
%joinson2001self

In the recent years, researchers have been using computational methods to analyze anxiety-related linguistic signals in social media posts to identify at-risk users. For example,  \citet{low2020natural} and \citet{shen2017detecting} used machine learning techniques to distinguish users from anxiety support communities from those from other Reddit interest groups. During COVID-19, computational approaches revealed that language related to ``economic stress'', ``isolation'' and ``home'' increased significantly among many Reddit mental health support groups (e.g., r/addiction, r/alcoholism, r/adhd, r/anxiety, r/autism, r/BipolarReddit, r/bpd and r/depression) \citep{low2020natural}. 


\subsection{Construct validity of anxiety measures using data from social media contexts}
Despite growing interests in using social media data to study users' mental health status, \citet{chancellor2020methods} pointed out concerns about construct validity for identifying mental health status using social media data alone. For example, most of the studies used self-reported measurement report as a gold-standard for participants' mental health status. However, self-reported measurement report does not represent a clinical diagnosis. 
Recent studies aiming to identify anxiety in social media text use community or network affiliations as ground truth \citep{low2020natural, shen2017detecting}. These ground truth labels also do not reflect a clinical mental health status. In this work, we do not aim at detecting a clinically meaningful anxiety level. We try to understand the impact of a pandemic on the public's mental health by extracting information related to what they anxious about in the social media text. We annotated the subjects that people are anxious about and the intensity of their anxiety-related language expressed in their social media posts. It is important to note that our annotation does not represent or reflect a clinical diagnosis of a user's anxiety level. Social media data do not have enough information, and should not be used to infer one's clinical mental health status. 

%At the onset of this project, there was no published guideline on measuring COVID-19-related anxiety. Thus, we developed our own annotation guidelines and summarised 9 SOA from Reddit posts. Later on, we found that the SOA in our annotation guidelines overlapped with items in COVID-19 anxiety measurement scales (C-19ASS) (18 items) \citep{nikvcevic2020covid}, COVID-19 Concern Questionnaire (CCQ)(6-items) and COVID-19 Experiences Questionnaire (CEQ) (14 items) \citep{conway2020social}. The C-19ASS measures anxiety symptoms such as whether a person avoids using public transportation, touching things in public places, going to public places, or reading news related to COVID-19, as well as whether the person checks themselves, family and friends for coronavirus symptoms. Both C-19ASS and CEQ measure whether people experience COVID-19 symptoms and read news related to COVID-19. CCQ also measures whether a person has lost job-related income, become depressed, or recently been in proximity with someone diagnosed with COVID-19. All the three measurement scales have been tested for their reliability and validity \citep{conway2020social}. 


\subsection{Ethics and Privacy} 
The data used in this study were publicly available when collected from (\hyperlink{https://www.reddit.com/}{Reddit}). Data was secured on firewalled servers to ensure data protection, and researchers could download examples only on local machines. Researchers had no interaction with the users. To protect the privacy and anonymity of the users in our dataset, we paraphrased the quotes published in this paper.


 
\section{Data} \label{sec:data}

%We gathered posts from Reddit communities related to anxiety issues prior to and during the COVID-19 pandemic. 
 

To decide which subreddits to include in the study sample for comparing SOA pre-COVID-19 and during COVID-19, we identified six support communities created for people to share their anxiety experiences. These subreddits include: r/Anxiety, r/HealthAnxiety, r/SocialAnxiety, r/AnxietyDepression, r/Anxietyhelp, r/OCD (see Table \ref{tab:subs} for descriptions). The reasons for our choices are listed below: 


\begin{itemize}
    %\item r/COVID19\_support contains a sample of users who expressed their feelings, worries and fears during the pandemic.

    \item We selected r/AnxietyDepression because the comorbidity of anxiety and depression is high, ranging from 16\% to 62\%\citep{brady1992comorbidity}.
    %cummings2014comorbidity garber2010comorbidity
    
    \item In the context of a pandemic, the public is anxious about health-related issues and hygiene \citep{van2010university}.  r/HealthAnxiety is a support community for people with these particular issues. In r/OCD, a small subset of users also experience health-related obsessive thoughts or compulsive actions as part of their disorders. 
    
    \item Prolonged social isolation and loneliness may be associated with social anxiety. However, \citet{morrissette2021school} found a temporary lessening of distress observed in a subset of youths with social phobia. Therefore, we also examine a sample of posts from users who discussed issues related to social anxiety (r/SocialAnxiety).
    
    \item People seek help in r/Anxietyhelp and r/Anxiety for general anxiety issues.
\end{itemize}

These six communities serve as an important part of the mental support network for people with anxiety issues \citep{shen2017detecting}. This subsample allows us to focus on a subgroup that may be more vulnerable to mental health issues during the pandemic. We also examine SOA in data from the r/COVID19\_support subreddit, a community that supports people who have felt overwhelmed by COVID-19 . 
 
\begin{table}[htb]
\begin{threeparttable}
\scriptsize
\begin{tabular}{p{1.5cm}p{6.5cm}} 
\hline
subreddit           & description                                                                                                                                          \\
\hline
r/Anxiety           & Discussion and support for people with any anxiety disorder and their loved ones.                                                             \\
r/Depression-
Anxiety & A subreddit for people who have both anxiety and depression                                          \\
r/HealthAnxiety     & A subreddit for people with health anxiety or hypochondria.                                    \\
r/OCD               & Discuss and share thoughts, articles and images regarded to OCD                                                                            \\
r/SocialAnxiety     & Discussion and sharing thoughts and feelings about social situations. Users also are encouraged to share strategies and learn from others \\
r/Anxietyhelp       & Discussion and sharing of scientific articles, YouTube videos, blog posts that are related to anxiety management and healing                        \\
r/COVID19-
support    & A subreddit for sharing advice and coping mechanisms for those feeling overwhelmed by COVID-19.                                            \\
\hline
\end{tabular}
\caption{Subreddit Descriptions}  
\label{tab:subs}
\end{threeparttable}
\end{table}

We gathered two datasets from the Reddit API using The Python Reddit API Wrapper (PRAW): 
\begin{enumerate}
    \item \textit{Anxiety Support Dataset}, containing 226,872 posts (from 1st January 2019 to 31st December 2020) from the six Reddit anxiety support communities described above.
    
    
    \item  \textit{The COVID19 Support dataset}, contains all available posts (N=6,540) between the inception of the ``r/COVID19\_support'' community (12th February 2020) and the end period of the present analysis (28th April 2021). This dataset spans 13 months over the COVID-19 pandemic. 
\end{enumerate}
% \begin{table}[htb]
% \begin{threeparttable}
% \scriptsize
% \begin{tabular}{p{1.5cm}p{4cm}p{0.5cm}p{1.5cm}} 
% \hline
% subreddit           & description                                                                                                                                      & users & created      \\
% \hline
% r/Anxiety           & Discussion and support for people with any anxiety disorder and their loved ones.                                                             & 400k   & 15 Sep 2008  \\
% r/Depression-
% Anxiety & A subreddit for people who have both anxiety and depression                                           & 29.5k  & 26 Oct 2014  \\
% r/HealthAnxiety     & A subreddit for people with health anxiety or hypochondria.                                    & 30.6k  & 24 Nov 2012  \\
% r/OCD               & Discuss and share thoughts, articles and images regarded to OCD                                                                            & 93.8k  & 20 Mar 2009  \\
% r/SocialAnxiety     & Discussion and sharing thoughts and feelings about social situations. Users also are encouraged to share strategies and learn from others & 268k   & 10 July 2009 \\
% r/Anxietyhelp       & Discussion and sharing of scientific articles, YouTube videos, blog posts that are related to anxiety management and healing                       & 66k    & 8 Dec 2013   \\
% r/COVID19-
% support    & A subreddit for sharing advice and coping mechanisms for those feeling overwhelmed by COVID-19.                                             & 29.9k  & 12 Feb 2020 \\
% \hline
% \end{tabular}
% \caption{Subreddit Descriptions}  
% \label{tab:subs}
% \end{threeparttable}
% \end{table}

% We gathered two datasets from the Reddit API using The Python Reddit API Wrapper (PRAW): 
% \begin{enumerate}
%     \item \textit{Anxiety Support Dataset}, containing 226,872 posts (from 1st January 2019 to 31st December 2020) from the six Reddit anxiety support communities described above.
    
    
%     \item  \textit{The COVID19 Support dataset}, contains all available posts (N=6,540) between the inception of the ``r/COVID19\_support'' community (12th February 2020) and the end period of the present analysis (28th April 2021). This dataset spans 13 months over the COVID-19 pandemic. 
% \end{enumerate}

Posts that were flagged as ``deleted'' or ``removed'' by the post authors were removed from the sample. Compared with the rest of the subreddits, r/HealthAnxiety and r/Anxietyhelp had a larger increase in post volume during 2020 when COVID-19 occurred. 


% \begin{table}[htb]
% \centering
% \caption{Dataset Statistics}  \label{tab:stats}
% \begin{threeparttable}
% \scriptsize
% \begin{tabular}{p{2cm}p{0.8cm}p{0.8cm}p{0.8cm}p{0.8cm}p{0.8cm}p{0.8cm}}
% \hline
% Subreddit           & Total & 2019 & 2020  & 2021  & post/user \\
% \hline
% r/Anxiety           & 86475   & 41757    & 44718 &$\sim$ & 1.80     \\
% r/DepressionAnxiety & 6705     & 2781      & 3924  &$\sim$ & 1.74     \\
% r/HealthAnxiety     & 22160  & 8186     & 13974 & $\sim$ & 2.48     \\
% r/OCD               & 30893    & 10628     & 20265 & $\sim$ & 2.31     \\
% r/SocialAnxiety     & 24988    & 12081     & 12907 & $\sim$& 1.65     \\
% r/Anxietyhelp       & 8253     & 2160      & 6093 & $\sim$ & 1.42     \\
% r/COVID19support    & 6540     & $\sim$      & 5242  & 1298  & 1.92   \\
% \hline
% \end{tabular}
% \begin{tablenotes}
%       \small
%       \item Note: total: total number of posts, 2019/2020: post count in 2019/2020.  post/user: averaged post count per user. Anxiety support subreddits include data from 1 Jan 2019 to 31 Dec, 2020. r/COVID19support includes data from 1 Jan 2019 to 28 Apr, 2021.
% \end{tablenotes}
% \end{threeparttable}
% \end{table}


%Table \ref{tab:stats} shows descriptive statistics for each subreddit.

%Posts that were flagged as ``deleted'' or ``removed'' by the post authors were removed from the sample. Compared with the rest of the subreddits, r/HealthAnxiety and r/Anxietyhelp had a larger increase in post volume during 2020 when COVID-19 occurred. 
%probablyOn average, users in r/HealthAnxiety and r/OCD created more posts than other anxiety-related subreddits. 

We found that 88,974 unique authors posted in the six anxiety support communities during COVID-19  (excluded self-declared throwaway accounts). Among these 88,974 authors, 35,843 of them also sought help from the six anxiety communities before COVID-19 . The large amount of repeated users implies that nearly half of the anxiety support community users were more susceptible to anxiety issues in a pandemic event than the general public. In contrast, for r/COVID19\_support, only 118 users sought help in the six anxiety support communities before COVID-19. 
%is the most active subreddit, followed by r/SocialAnxiety, r/OCD, r/HealthAnxiety, r/Anxietyhelp, and r/DepressionAnxiety. 

\section{Methodology}


\subsection{SOA pertaining to the COVID-19 pandemic from anxiety support communities}

The first aim of our study was to identify what subjects people were anxious about before and during the COVID-19 pandemic. We used an unsupervised learning approach to extract topics discussed before and during the COVID-19 pandemic in the \textit{Anxiety Support Dataset}. Unsupervised learning is a commonly used approach to extract ``topics'' from social media text \citep{shen2017detecting}. We extracted topics from the text using the Latent Dirichlet Allocation (LDA) \citep{blei2003latent}. LDA assumes documents contain a mixture of topics and each topic is formed by a set of probabilistically distributed words. 

Some sentence components, such as particles, pronouns and quantifiers, are not useful for us to understand SOA. Therefore, we used part-of-speech tagging in Spacy to extract nouns, verbs and adjectives. Next, we used these parts of speech as input for the LDA model for topic extraction. To determine the number of topics we should extract from the document, we computed the topic coherence score of LDA of $n$ topics,  $n\in N:= \{10, 15, 20 ... 100\}$, $\delta = 5$ and selected the model that generated the highest coherence score. Topic Coherence scores a single topic by measuring the degree of semantic similarity between high scoring words in the topic. Next, we examined only topics that both coders considered the topic's top 10 most frequent words to be coherent enough to assign a label, among these 67 topics, the inter-rater agreement was 75\%.
%\citep{honnibal2017spacy}  spacy

%We quantify certain topics in the posts over time by computing the topic percentage (percentage of posts contain this topic each day). Then we observe the topic percentage over 2019 and 2020.



% \begin{table*}
% \begin{threeparttable}
% \caption{Comparing COVID-19 anxiety measurement scale with SOA annotation}
% \tiny
% \begin{tabular}{{p{6cm}p{1cm}p{9cm}}}
% \hline
% Scale-item      &  SOA      &   annotation guidelines \\

% \hline
%  \multicolumn{3}{c}{\textbf{The Coronavirus Anxiety Syndrome Scale (CASS) -18 items}}                                                    \\
 
%  \hline

% Avoided using public transport                                                                                                                          & travel           & Author expresses feeling anxious about being infected during the course of traveling, taking trains, flights or public transportation. Feeling anxious about how to travel when the city is in lockdown and frustrated about not being able to travel.                 \\
% \hline


% Checked myself for symptoms of coronavirus (COVID-19).                  & health, infected & Author shows signs of fear or anxious about self, a friend/family member will be infected with COVID-19. Or redditor listed symptoms and asked whether they are infected. Or redditor listed symptoms and thought they were infected.                                                                                                          \\
% \hline





% Concerned about not having adhered strictly to social distancing guidelines for coronavirus (COVID-19).                                                 & guideline        & Author shows signs of fear or anxious that family members, friends and strangers do not follow preventative measurements in the supermarket, public transportation and any other enclosed environment, feeling anxious about having to use a face mask forever. Feeling anxious about what should be the appropriate preventative measure in a given situation. \\\hline

 

% Researched symptoms of coronavirus (COVID-19) at the cost of off-line social activities such as spending time with friends/family.                      & health, infected & Author shows signs of fear or feeling anxious that self, a friend or family member will be infected with COVID-19. Post author researched and listed symptoms, asking whether they are infected.                                                                                                                                                         \\\hline

                                                                                                                                                                                                  
% Paying close attention to others displaying possible symptoms of coronavirus (COVID-19).                                                                & health, infected & Author shows signs of fear or anxiety that self, a friend or family member will be infected with COVID-19. Authors researched and listed symptoms, asking whether they are infected.                                                                                                                                                         \\\hline
% Imagined what could happen to my family members if they contracted coronavirus (COVID-19).                                                              & death            & Author shows signs of fear or anxiety about that self, a friend, family member or someone they know will die of COVID-19 or become critically ill.                                                                                                                                                                                                                                 \\\hline
%  \multicolumn{3}{c}{\textbf{COVID-19 Concern Questionnaire - 6 items}}       \\\hline
% Worried I or loved ones will get COVID-19.                                                                                                              &   death               &  Author shows signs of fear or anxiety about that self, a friend, family member, or someone they know will die of COVID-19 or become critically ill.                                                                                                                                                                                                                                                                                                                                     \\\hline
% Practiced social distancing due to anxiety about getting COVID-19.                                                                                        &    quarantine, social distancing and other COVID-19 restrictions            &                                                                                                                                             Author shows anxiety or fear about COVID-19 restrictions, such as when to quarantine, must quarantine, doesn't know when quarantine will finish, or conflicts with family members in a quarantine situation. Struggles with quarantine and not seeing loved ones.                                                                                                                                                                                         \\\hline
% Felt threatened, fear of, anxious about COVID-19.                                                                                                               &     death             &    Author shows signs of fear or anxiety that self, a friend, family member, or someone they know will die of COVID-19 or become critically ill.                                                                                                                                                                                                                                                                                                                                                                                                                      \\\hline
%  \multicolumn{3}{c}{\textbf{COVID-19 Experiences Questionnaire - 14 items}}                                                                                                                                                                         \\\hline
% Showed COVID-19 symptoms.                                                                                                                               &     health risk             &    Author shows signs of fear or anxiety  about being infected with COVID-19. * Author lists symptoms and asks whether they are infected. * Author lists symptoms and thinks they are infected * Author was in direct contact with people who tested positive and is now afraid of being infected. * Author went to public places or travelled with public transport and is afraid of infection.

%                                                                                                                                  \\\hline
% Lost job-related income, financial insecurity.                                                                                                          &  financial/career                 &            Author expresses fear or anxiety about their financial, academic, or career situation. * Consider if the Author is seeking financial/ career advice. * Consider if the Author is anxious about COVID-19 interrupting school or career advancement.                                                                                                                                                                                                                                                                                                                           \\\hline
% Depressed, negative impact on psychological health.                                                                                                     &     mental health             &                                                                                                       Author shows signs of fear or anxiety  about the mental health of self, friends or family. Author focuses on expressing their anxiety. Author seems to struggle with mental health issues. \\\hline
     
% \hline

% \end{tabular}
% \begin{tablenotes}
%       \small
%       \item \textit{Note}: Scale-item: items in the scales. SOA: SOA  in our annotation task. Annotation guidelines: annotation guidelines for subjects of anxiety.
%     \end{tablenotes}
% \label{tab:SOWanno}
% \end{threeparttable}
% \end{table*}



\subsection{SOA and anxiety-related language expressed in r/COVID-19\_support}

\textit{Annotate SOA.} To answer our second research question, ``What are the SOA expressed in r/COVID-19\_support?'', we annotated the SOA relevant to COVID-19 in the \textit{COVID19 Support Dataset} (Feb 2020 - Oct 2020). We identified nine SOA related to COVID-19. These included fear or anxiety: 1) about COVID-19 leading to financial difficulties or stagnation in one’s career/school progress (Career/Finance); 2) of being infected with COVID-19 in general, fears that others (e.g., friends or family members) would get infected  (Health Risks); 3) of being infected with COVID-19 because of going to work in an environment where protection measures would be insufficient, or physical distancing would not be possible (Work Risks); 4) that strangers/friends/family members did not follow guidelines for preventative measures (Disrespecting Health-Related Guidelines); 5) of traveling using public transportation (Travel Risks); 6) of dying due to COVID-19, or become critically ill (Death anxiety); 7) related to quarantine recommendations or social distancing (COVID-19 Restrictions). The final two subjects captured descriptions 8) of deteriorating mental health or anxiety that one's mental health may worsen (Mental Health); 9) of losing hope for the future (Future).

We used stratified random sampling to select 100 posts from each month of the COVID19 support dataset(from February to Oct 2020). We pooled together the data from February and March 2020 because there were only 85  posts in February 2020. The annotation guidelines were compiled by the three authors of the present study (Annotation Guidelines
\url{https://github.com/luciasalar/pandemic_anxiety/blob/master/Annotation_Guideline/annotation_anxiety.md}). Two annotators cross-annotated each post, and a third annotator resolved any annotation conflicts. A student helper also joined this task. The annotation agreement (Cronbach's alpha) for this task was 0.82.

At the onset of this project, there was no published guideline on measuring COVID-19-related anxiety. Thus, we developed our own annotation guidelines and summarised nine SOA from Reddit posts. Later on, we found that the SOA in our annotation guidelines overlapped with items in COVID-19 anxiety measurement scales (C-19ASS) (18 items) \citep{nikvcevic2020covid}, COVID-19 Concern Questionnaire (CCQ)(6-items) and COVID-19 Experiences Questionnaire (CEQ) (14 items) \citep{conway2020social}.
%The C-19ASS measures anxiety symptoms such as whether a person avoids using public transportation, touching things in public places, going to public places, or reading news related to COVID-19, as well as whether the person checks themselves, family and friends for coronavirus symptoms. Both C-19ASS and CEQ measure whether people experience COVID-19 symptoms and read news related to COVID-19. CCQ also measures whether a person has lost job-related income, become depressed, or recently been in proximity with someone diagnosed with COVID-19. All the three measurement scales have been tested for their reliability and validity \citep{conway2020social}. 

\textit{Annotate anxiety-related language intensity.} We further annotated the intensity of anxiety-related language reflected on each post in the COVID19 dataset. We defined three anxiety-related language intensity levels: Level 0: user did not express anxiety or fear; Level 1: user expressed some level of anxiety or fear but was not desperate. Level 2: user expressed extreme anxiety or fear, such as ``I am so, so, so scared'', ``My anxiety is going through the roof''. The annotation agreement for the anxiety-related language was (Cronbach's alpha) 0.72. 

\textit{Rater Credibility and Expertise} Three out of the four raters are authors of this paper, and the authors have a psychology background and research experience in quantitative and qualitative studies of mental health. The student helper was a master-level student in Demography who received training from the study authors prior to completing the annotation task.

\subsection{Machine Annotation}
We annotated 793 posts in r/COVID19\_support, which accounted for 12\% of the data. We used the annotated data to construct multiple binary classifiers on the SOA  and anxiety-related language intensity.  For the model of anxiety-related language intensity, we aggregated level 0 (users show no signs of anxiety in their language) with level 1 (users expressed mild anxiety in their language). 

For the model features, we extracted several features from the text, including: 1) N-gram word representation (tfidf count vector),  where $n\in N := \{1, 2, 3\}$. 2) Sentiment. We used the Valence Aware Dictionary and Sentiment Reasoner, which is a rule-based sentiment analysis tool specifically for detecting sentiment expressed in social media text \citep{hutto2014vader}. 3) 15 topics extracted with LDA topic modeling. 4) The Flesch reading ease score. The reading ease score indicates the readability of a text by computing the average length of the sentences and the average number of syllables per word. A lower score indicates more complicated and long words are used in the text, making it more difficult for readers to process the text \citep{coleman1975computer}. 

We split the data into a train (80\%, N = 634) and test set (20\%, N = 159) in a stratified fashion. Stratified five-fold cross-validation was used to optimize the parameters in the model training and a grid search of parameters was carried out for the classification algorithms. 

\subsection{SOA and anxiety-related language pattern over time}
We used the machine-annotated data to observe how the SOA and anxiety-related language intensity? change over time. We represented the human and machine annotations as two independent time series. Ideally, the time series pattern of the human annotations, which accounted for 10\% of the sample size, should resemble the time series  pattern of the machine annotations. We used the Kwiatkowski-Phillips-Schmidt-Shin (KPSS) for level or trend stationarity to analyze whether there was a trend or drift in the time series. Then we compared the similarity of the two time series using Pearson correlation.
%LDA also makes a similar assumption that there is a hidden structure to the data. And that hidden structure is a multinomial whose parameter  ��  comes from a Dirichlet Prior
\subsection{Association between SOA, anxiety-related language intensity and U.S. COVID-19 cases}

%Our RQ3 attempted to examine if there are associations between SOA, anxiety-related language intensity and the number of COVID-19 cases reported in the U.S. We attempted to construct a variable "anxiety index" that joining the SOA and language intensity. In the COVID-19  anxiety measurement scales \citep{conway2020social}, participants’ anxiety levels are evaluated by whether they are anxious about certain subjects and the magnitude of these anxieties. The assessment score reflects the magnitude and numbers of these anxieties. 
%Our SOA overlapped with the subjects assessed in multiple COVID-19 anxiety measurement scales and our language intensity in describing the SOA reflects the magnitude of anxiety. Therefore, we use the following function to compute the anxiety index: $anxiety \; level = count(SOW) * language \; intensity$. Note that the anxiety index may resemble the structure of a measurement scale in measuring anxiety level. However, our index do not represent the anxiety level in social media users because the social media data do not contain all the necessary information to measure clinical level of anxiety. 

Our RQ3 attempted to examine if there were associations between SOA, anxiety-related language intensity, and the number of COVID-19 cases reported. We attempted to construct a variable  ``anxiety index'' joining the SOA and language intensity. The variable was inspired by the scoring system of the COVID-19 anxiety measurement scales. \citep{conway2020social} accessed participants' anxiety levels by asking whether they were anxious about certain subjects and the magnitude of these anxieties (e.g., how often the person worries about a subject). The scoring method of the scale reflects the magnitude and numbers of these anxieties. For example, a participant who worries about multiple subjects frequently receives a higher score. In this study, the SOA overlapped with the worry subjects assessed in multiple COVID-19 anxiety measurement scales and our language intensity in describing the SOA reflects the magnitude of the anxiety. Therefore, we use the following function to compute the anxiety index:  $anxiety =$ (number of SOW) $*$ (language intensity (LI)), $i\in LI := \{1, 2, 3\}$, $s\in SOA := \{1, 2, 3...9\}$. The purpose of constructing this index was for us to compare SOA and language intensity as a whole with the COVID-19 cases number. Note that the anxiety index may resemble the structure of the scoring system of a measurement scale. However, our index does not represent social media users' anxiety levels because the social media data do not contain all the necessary information to measure the clinical level of anxiety.


To compare the anxiety index with reported COVID-19 cases, we retrieved COVID-19 case numbers from the website OurWorldinData \citep{ourworld}. According to website traffic tracked from  \href{https://www.statista.com/statistics/325144/reddit-global-active-user-distribution/}, Reddit traffic mainly comes from the U.S. Therefore,  we compared the similarity between the anxiety index and the reported COVID-19 cases in the U.S. We adopted the cross-correlation function (CCF) to compare the two time series. CCF is the correlation between two time series separated by $k$ time units, and it determines whether a relationship exists between the two series.

% \subsection{Machine Annotation}
% We annotate 793 posts in r/COVID19\_support, which accounts for 12\% of the data. We use the annotated data to construct multiple binary classifiers on the SOA  and anxiety-related language intensity. Then we use the machine annotated data to observe how the SOA  and anxiety level change over time. For the anxiety-related language intensity model, we aggregate level 0 (users show no signs of anxiety in their language) with level 1 (users expressed mild anxiety in their language). 

% For the model features, we extract several features from the text, including: 1) N-gram word representation (tfidf count vector),  where $n\in N := \{1, 2, 3\}$. 2) Sentiment. We adopt Valence Aware Dictionary and Sentiment Reasoner, which is a rule-based sentiment analysis tool specifically for detecting sentiment expressed in social media text \citep{hutto2014vader}. 3) 15 topics extract with LDA topic modeling. 4) The Flesch reading ease score. The reading ease score indicates the readability of a text by computing the average length of the sentences and the average number of syllables per word. A lower score indicates more complicated and long words are used in the text, making it more difficult for readers to process the text \citep{coleman1975computer}. 

% We split the data into a train (80\%, N = 634) and test set (20\%, N = 159) in a stratified fashion. Stratified five-fold cross-validation was used to optimize the parameters in the model training and a grid search of parameters was carried out for the classification algorithms. 


%For RQ3, we explored patterns of change across 3 indicators: a) changes in anxiety level, b) changes in the SOA and fear, c) changes in the frequency of posting activities. For the change SOW, we calculated and plotted the aggregated monthly post count from each SOW, using the annotated data from the \textit{COVID19 Support dataset}. For the anxiety level, we repeated the same procedure. For the third indicator, the frequency of posting activities, we calculated and plotted the monthly post count for each subreddit in the \textit{Anxiety Support Dataset}.




% \subsection{Classification Framework}
% In order to have sufficient training examples for each category of worry content, we combined some of the categories to form a more general category. explain how...

\section{Results}
\subsection{SOA in Anxiety Support Communities}
%\textbf{In RQ 1, our goal is to identify the SOA across posts from subreddit communities before and during the COVID-19 pandemic.} 

We retrieved 100 topics from the LDA models and assigned more than 67 themes to these topics including, cancer, urination problem, music, hygiene, animal, dentist, doctor's visit, wedding entertainment, school, panic attack, anxiety, dining, home, ailment, work, travel, dating, drinking and so on. 

%We observe that a topic related to ``anxiety'' is the most frequently occurred topic in our sample. Words in this topic are related to mental health and anxiety (see Table \ref{tab:topicde}).

%We found that users in r/Anxietyhelp tend to use words related to the ``anxiety'' topics more often than users from the other five subreddits (see Figure \ref{fig:topicAnx}). 

% \begin{figure}
% \centering
%     \includegraphics[scale = 0.25]{figs/lda_anxiety.jpg}\\
%     \textit{Note}:blue line indicate rolling average of every two months
%     \caption{Anxiety topic score for each subreddit}
%     \label{fig:topicAnx}
% \end{figure}

We selected six topics relevant to COVID-19 and observed their topic scores in a time series. Table \ref{tab:topicde} shows the top-10 most frequent words in the topic and the reason why we choose these topics. These topics include physical complaints, panic attacks, hygiene, sleep, school and dating. Interestingly, users in r/socialanxiety had fewer discussions on the six topics in terms of percentage of overall posts. 

\textit{Prevalent topics reflected anxiety sub-types.} Among the six selected topics, ``school'' and ``sleep'' were the most discussed topics. Users in different subgroups tended to discuss some topics more often than others and this preference aligns with the characteristics of certain types of anxiety disorders. For example, users in r/socialanxiety and r/OCD tended to have more discussions about school. Users in r/Anxiety and r/Anxietyhelp, r/HealthAnxiety and r/AnxietyDepression tended to have more discussions about sleep. Users in r/HealthAnxiety also tended to discuss physical symptoms (see Figure \ref{fig:topic}). 

\textit{Anxiety about dating and romantic relationships surged.} We observed that users' anxiety about ``dating (with man)'' remained high during COVID-19 compared with pre-COVID-19 (see Figure \ref{fig:topic}). For the rest of the five topics, we did not observe a dramatic increase of discussion after COVID-19 occurred. 

\textit{Discussion about school varies in different support communities.} Users in r/OCD and r/AnxietyDepression have a surge of discussion about school in Oct 2020, when some schools reopened and allowed students to attend in-person lectures. We speculate that this surge was due to concerns about infection risk. Especially in r/OCD, there was a surge of discussion about ``panic attack'' and ``physical symptoms'' when the discussion of school increased dramatically. In contrast, we observed that although users in r/socialanxiety had more discussion about school in general, the discussion was reduced during COVID-19 due to lockdown. 


\begin{figure*}
\centering
    \includegraphics[scale = 0.7]{figs/topics1.pdf}\\
    \textit{Note}:mean topic scores for each subreddit during pre-COVID-19 and COVID
    \caption{Six topic scores in each subreddit}
    \label{fig:topic}
\end{figure*}


\begin{table}[htb]
\scriptsize
\begin{threeparttable}
\begin{tabular}{{p{1.5cm}p{6cm}}}
\hline
topic      & reason for our choice
\\

%anxiety & anxiety, health, had, mental, time, life, lot, get, know, think & this topic occur most frequently in our sample\\
\hline
physical complaints  & People may be more aware of physical symptoms during the pandemic.\\
\hline
panic attack     & Panic attacks occur in people with more severe anxiety issues.  \\
\hline
hygiene    & People are more cautious about hygiene during the pandemic.  \\
\hline
school  & Closing down of school may result in social isolation and loneliness in youths. A large percentage of people using Reddit are young people. \\ 
\hline
sleep  & We expected for the COVID-19 lockdown to be associated with changes in sleep schedule, the quantity and quality of sleep. \\
\hline
dating (with man)  & Multiple studies find that being female and single is associated with higher levels of self-perceived stress during the pandemic. \citep{elbay2020depression} \\
%cite kowal2020most  torales2020self
\hline
\end{tabular}
% \begin{tablenotes}
%       \small
%       %\item \textit{Note}: 
%     \end{tablenotes}
\end{threeparttable}
\caption{Top 10 Keywords in Selected Shared Topics}
\label{tab:topicde}
\end{table}


% \begin{table}[htb]
% \scriptsize
% \begin{threeparttable}
% \begin{tabular}{{p{1cm}p{3cm}p{3cm}}}
% \hline
% topic    & top 10 keywords   & reason for our choice
% \\

% %anxiety & anxiety, health, had, mental, time, life, lot, get, know, think & this topic occur most frequently in our sample\\
% \hline
% physical complaints & heart, pain, chest, pressure, beat, blood, rate, neck, doctor, side & People may be more aware of physical symptoms during the pandemic.\\
% \hline
% panic attack     & panic, feel, attack, anxiety, body, felt, shake, calm, weird, sweat  & Panic attacks occur in people with more severe anxiety issues.  \\
% \hline
% hygiene  & touch, clean, wash, skin, face, use, bathroom, floor, bag, dirty   & People are more cautious about hygiene during the pandemic.  \\
% \hline
% school   & school, class, college, high, year, teacher, present, university, student, graduate & Closing down of school may result in social isolation and loneliness in youths. A large percentage of people using Reddit are young people. \\ 
% \hline
% sleep & night, sleep, bed, wake, morning, am, lay, woke, last, day & We expected for the COVID-19 lockdown to be associated with changes in sleep schedule, the quantity and quality of sleep. \\
% \hline
% dating (with man) & age, girl, date, old, sex, sexual, male, husband, attractive, man & Multiple studies find that being female and single is associated with higher levels of self-perceived stress during the pandemic. \citep{elbay2020depression, kowal2020most, torales2020self} \\
% \hline
% \end{tabular}
% \begin{tablenotes}
%       \small
%       \item \textit{Note}: Panic: panic attack, Zoonotic: zoonotic diseases, Cancer: cancer and health issues, r/HA\_CV: r/HealthAnxiety COVID-19 partition, r/OCD\_CV: r/OCD COVID-19 partition
%     \end{tablenotes}
% \end{threeparttable}
% \caption{Top 10 Keywords in Selected Shared Topics}
% \label{tab:topicde}
% \end{table}



\subsection{Identifying the SOA in r/COVID19\_Support}


%We annotated the SOA in posts on r/COVID19\_Support (Feb 2020 - Oct 2020). We identified nine SOA related to COVID-19. These included fear or anxiety: 1) about COVID-19 leading to financial difficulties or stagnation in one’s career/school progress (Career/Finance); 2) of being infected with COVID-19 in general, fears that others (e.g., friends or family members) would get infected  (Health Risks); 3) of being infected with COVID-19 because of going to work in an environment where protection measures would be insufficient, or physical distancing would not be possible (Work Risks); 4) that strangers/friends/family members did not follow guidelines for preventative measures (Disrespecting Health-Related Guidelines); 5) of traveling using public transportation (Travel Risks); 6) of dying due to COVID-19, or become critically ill (Death anxiety); 7) related to quarantine recommendations or social distancing (COVID-19 Restrictions). The final two subjects captured descriptions 8) of deteriorating mental health or anxiety that one's mental health may worsen (Mental Health); 9) of losing hope for the future (Future). 

We annotated nine types of SOA in 793 posts. Among the posts we annotated, 645 of them contained at least one SOA, 148 (18\%) of them did not match any of our annotation topics.  
All of the SOA could be directed either towards self or towards friends or family members. We also flagged posts that aimed only to share information published on conventional or social media outlets. These accounted for 10\% of the data (N = 37) and some of them also reflected anxiety and fear.

At the beginning of the pandemic, most of the concerns about the pandemic centered around infection risks or feeling anxious about elderly family members becoming severely ill (see Figure \ref{fig:content}), especially when the number of reported cases was surging.  Below are examples of our annotation (these examples are paraphrased to protect user privacy).

\blockquote{I am not only afraid of myself dying, but I am also afraid for my parents and grandfathers. I see the number of deaths every day on social media and cry because so many people lost their loved ones. And I am scared we will never go back to how it was...}

As the pandemic progressed (around April 2020), issues related to COVID-19 restrictions (e.g. quarantine, social distancing and lockdown) emerged as a major concern. Reddit users expressed feelings of distress and loss about not being able to meet their loved ones for months:

\blockquote{It's been more than two months of social distancing now and all I want is to be with my girlfriend physically. I just want to give her a hug and a kiss. She's immunocompromised and I have no idea when I will be able to see her again. That sucks...}


Reddit users also expressed anxiety about the immediate and future economic impacts of the COVID-19 pandemic. These concerns were related to career opportunities, being furloughed or laid off, interruption of school, and financial security:


\blockquote{I’m a college student. I just got accepted to a university that announced classes would be online for the entire semester. My wife has to start her new job remotely as well. I feel dreadful about everything that used to be good in my life. To make things worse, none of my family or friends take the virus seriously...}


%During July 2020, about 4 months after the pandemic started, we observed that a higher share of users expressed feeling of hopelessness, and concerns about mental health became more severe. 
During October 2020, about seven months after the pandemic started, we observed that a higher share of users expressed hopelessness, and concerns about mental health became more severe. Concern about mental health remained high until April 2021, when we finished collecting data for this study. 

\blockquote{I don't know how much longer I can continue. Since March, I've been in and out of severe anxiety and depression episodes when this began. I have health anxiety and this is my worst nightmare...}

%We identify nine SOA related to COVID-19. These included fear or worry: 1) about COVID-19 leading to financial difficulties, or stagnation in one’s career/school progress (Career/Finance); 2) of being infected with COVID-19 in general, fears that others (e.g., friends or family members) would get infected  (Health Risks); 3) of being infected with COVID-19 because of going to work in an environment where protection measures would be insufficient, or physical distancing would not be possible (Work Risks); 4) that strangers/friends/family members do not follow guidelines for preventative measures (Disrespecting Health Related Guidelines); 5) of traveling using public transportation (Travel Risks); 6) of dying due to COVID-19, or become critically ill (Death worry); 7) related to quarantine recommendations or social distancing (Coronavirus restrictions). The final two subjects captured descriptions 8) of deteriorating mental health or worry that one's mental health may worse (Mental Health); 9) of losing hope for the future (Future). All of the above concerns could be directed either towards self or towards friends or family members. We also flagged posts that aimed only to share information published on conventional or social media outlets. These accounted for 10\% of the data (N = 37) and some of them also reflect worry and fear.



\subsubsection{SOA Time Series}
We constructed nine binary classifiers for the SOW. Table \ref{tab:model} shows results of the SOA classifiers and anxiety-related language intensity. Most of the classifiers have an f-score of above 0.60 except for ``traveling''. We also see that variables with a more considerable discrepancy between the sample size of the two classes tend to have a lower recall rate, for example ``death'', ``traveling'' and ``health work''.


\begin{table}[htb]
\centering
\caption{Model Performance}
\tiny
\begin{tabular}{lllll}
\hline
variable         & precision & recall & f1-score & ratio \\
\hline
anxiety-related language & 0.68      & 0.69   & 0.68     & 101:58               \\
career/finance       & 0.82      & 0.74   & 0.77     & 139:20               \\
COVID-19 restrictions       & 0.76      & 0.70   & 0.71     & 121:38               \\
health risks  & 0.77      & 0.77   & 0.77     & 82:77                \\
disrespect for guidelines  & 0.80      & 0.76   & 0.77     & 126:33               \\
work risks    & 0.78      & 0.64   & 0.68     & 149:10               \\
mental health    & 0.81      & 0.79   & 0.80     & 124:35               \\
death            & 0.62      & 0.60   & 0.60     & 146:13               \\
travel risk       & 0.72      & 0.55   & 0.55     & 149:10               \\
future           & 0.73      & 0.65   & 0.68     & 139:20  \\
\hline
\end{tabular}
% \textit{Note}: macro precision, recall and f1-score of binary prediction models on anxiety-related language and subjects of anxiety. train:test (0.8:0.2). ratio: ratio of positive and negative class in test set.
\label{tab:model}
\end{table}


Figure \ref{fig:content} presents the percentage of posts mentioning the 9 types of SOA every month. Figure \ref{fig:content} graph A presents the time series of the human annotations and graph B presents the time series of the machine annotations. The blue line in graph B indicates the number of COVID-19 cases reported in the U.S. We found that feeling anxious about infection risk was the most prevalent concern since the onset of the COVID-19 pandemic, followed by struggling with COVID-19 restrictions.  The human annotations only constituted around 10\% of the data; ideally the time series from the human-annotated data should reflect the pattern of the entire sample to a certain extend. Therefore, we tested the correlation between and the human- and machine-annotated time series at the cutoff point in October 2020 (human-annotated data is only up to October 2020). Pearson correlation analysis shows that the human and machine annotations between the two time series of ``health risk'', ``career/finance'', ``COVID-19 restrictions'', ``disrespect for guidelines'', ``work risk'', ``mental health'', ``death'' and ``traveling'' are 0.69 ($p <0.05$), 0.02 ($p > 0.1$), 0.44 ($p > 0.1$), 0.80 ($p < 0.01$), -0.02($p > 0.1$), 0.47($p > 0.1$). 0.92 ($p <0.01$), 0.40($p > 0.1$), 0.51 ($p <0.1$). We further examined the trends of the time series. Kwiatkowski-Phillips-Schmidt-Shin (KPSS) for level or trend stationarity shows that all the time series in Figure \ref{fig:anxiety} graph A and B were non stationary ($p > 0.1$) except for ``future'' ($p < 0.05$). 


%We detrend the time series and adopt the cross-correlation function (CCF) to examine the correlation between the human and machine annotated time series. CCF is the correlation between two-time series separated by $k$ time unites, and it determines whether a relationship exists between the two series. CCF shows that the human and machine annotated time series of ``infected risk'', ``break guideline'', ``mental health'', ``death'' and ``traveling'' have at least one lag that is significantly correlated with each other. 


\begin{figure}
\centering
    \includegraphics[scale = 0.32]{figs/sow.jpg}\\
    \textit{Note}: value: percentage of document mention specific SOA,  blue line in graph B indicate COVID-19 cases reported in the U.S.
    \caption{SOA and Fear in COVID19 Support Dataset (Monthly)} 
    \label{fig:content}
    %\fnote{doc_per: percentage of post mention specific type of anxious or concern}
\end{figure}


%\textit{People anxious most about infection risk.} From the machine annotated time series, we also observed that feeling anxious about infection risk remained the highest for the entire observation period.

%We also examined what SOA are correlated with feeling anxious about infection and found that anxious about breaking guidelines and work were significantly correlated with feeling anxious about being infected in general (see Table \ref{tab:cor}). 

%We further examine the content of the posts and find that at the beginning of the pandemic, people worried about being infected even though they reported taking preventive measures such as quarantining at home, ordering groceries online, and even disinfecting mailing packages. After the lockdown was relaxed, people worry about infection mostly because they perceived that other people (i.e., family members/friend/coworkers/housemates) were breaking the guidelines; or because they felt forced to return to a place of employment, which they perceived to be unsafe. 

\textit{Feeling anxious about infection risk does not align with number of infection cases.} From the machine-annotated time series, we observed that feeling anxious about infection risk aligned with the number of reported cases in the first eight months after the pandemic started. However, users' anxiety about infection risk reduced dramatically since the ninth month and remained the highest for the entire observation period (see Figure \ref{fig:content} graph B). There was a large wave of COVID-19 cases in Europe and the U.S. from October 2020 to January 2021. The large wave in January was mainly due to people visiting families during Christmas. However, people's anxiety of infection has dramatically reduced since October 2020. 

\textit{Feeling anxious about mental health and future remain high.} We conducted correlation analysis to understand which SOA tended to be described in more intense anxiety-related language. The correlation analysis shows that feeling anxious about mental health is significantly correlated with feeling anxious about COVID-19 restrictions and the future (see Table \ref{tab:cor}). Feeling anxious about the future was closely linked to feeling anxious about career advancement and COVID-19 restrictions. As the fast vaccine roll-out in some parts of the world turned out to be a successful way to stall the virus,  most types of anxieties subdued after February 2021. However, feeling anxious about mental health and the future remained high. Unlike most of the SOA that showed a downward trend at the beginning of 2021, feeling anxious about the future has steadily increased during the pandemic.


% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Fri Oct  9 16:18:51 2020
\begin{table}[ht] 
\begin{threeparttable}
\tiny
\begin{tabular}{p{0.3cm}p{0.4cm}p{0.5cm}p{0.6cm}p{0.5cm}p{0.5cm}p{0.5cm}p{0.5cm}p{0.4cm}p{0.4cm}} 
  \hline
   & intensity & C/F & restrict & health & guide & work & mental & death & travel \\ 
  \hline
  
  C/F & 0.11**&  &  &  &  &  &  &  &  \\ 
  restrict & 0.15**& -0.04    &  &  &  &  &  &  &  \\ 
  health & 0.24**&  -0.05     & -0.12**     &  &  &  &  &  &  \\ 
  guide  & 0.14***&  0.04   &  0.04     &  0.50*** &  &  &  &  &  \\ 
  work  & 0.09*&  0.20*** & -0.11**  &  0.28*** &  0.18*** &  &  &  &  \\ 
  mental &0.42*** & 0.02     &  0.21***   & -0.10**     &  0.03     & -0.03     &  &  &  \\ 
  death & 0.24***  & -0.04     & -0.10**   &  0.09**    &  -0.02     &  0.02     &  0.12***   &  &  \\ 
  travel & 0.03 &  0.00     &  0.06     &  0.00     & 0.01     & -0.04     & -0.10**    & -0.07     &  \\ 
  future & 0.10* &  0.19** &  0.13*** & -0.20** & -0.08*     & -0.09**     &  0.16***    & -0.02     & -0.02     \\ 
   \hline
\end{tabular}
    \begin{tablenotes}
      \small
      \item \textit{Note}: Pearson correlations, *: $p$ $<$ .05, **: $p$ $< $.01, *: $p$ $<$.001, The p-values are corrected for multiple inference using Holm's method. C/F: career or finance, restrict: COVID-19 restrictions, health: health risks (general), guide: disrespecting health-related guidelines, work: work risks, mental: mental health, intensity: anxiety-related language intensity
    \end{tablenotes}
    \label{tab:cor}
    \caption{Correlations Between Annotated SOA in COVID-19 Support Dataset} \label{tab:cor}
\end{threeparttable}
\end{table}

% \subsection{Variation in Posting Activity, Over Time}
% In Figure \ref{fig:ratio}, we plotted the mean daily post count of each month in separate years. We observed an increase in posting activities in the 6 Anxiety Support subreddits over the past 44 months. We also observed that for most of the subreddits there was a seasonal pattern, with posting activities usually being elevated in April and August. Since the mean age of Reddit users was less than 25 years old \citep{duggan20136}, we speculate that this might be because student users on Reddit have more free time to post during vacations or holidays in these months. However, the year 2020 does not follow this pattern. During 2020, posts in r/HealthAnxiety peaked in March, when the highest infection rates were recorded in countries like Italy, and when the US and the UK were beginning to see the first wave of infections raise as well. We interpret this pattern as reflecting the fact that many people were worried about the risk of infection, but also because of the high level of uncertainty regarding the health risks imposed by COVID-19; and because governmental measures of aimed at curbing the spread of the virus, were high during March 2020. We also found that for most of the 6 subreddits in the Anxiety Support Dataset, frequency of posting activity has decreased after May 2020 when many countries have begun to relax lockdown measures. Nevertheless, during the same observation period, we found an increasing posting trend in r/SocialAnxiety. Intuitively, we expect people to be less anxious because social situations are reduced due lockdown and social distancing. However, from our observations, we found users in r/SocialAnxiety often mention online interactions with friends, classmates, teachers that cause their social anxiety. We speculate that online interaction, especially text based only interaction cause more misunderstanding in the communications, even with the help of emoji \citep{tigwell2016oh}. The finding that posting activity in r/AnxietyDepression and r/SocialAnxiety did not decline after May or July is consistent with our other finding from the content annotation (see Figure \ref{fig:content}, in which worrying about ones mental health and future become prevalent subjects in people's descriptions of their worries and fears. 

%
\subsubsection{Language Intensity Time Series}
 Figure \ref{fig:anxiety} shows the weekly time series of the mean language intensity from human/machine annotations. The machine- and human-annotated labels demonstrated a similar pattern. We tested the correlation of the two time series at the cutoff point in October 2020.  Pearson correlation shows that the human and machine annotations are somewhat correlated but not significant ($r= 0.31$, $p = 0.06$). We further tested the trends of the time series, KPSS showed that both the human- and machine-annotated time series were non-stationary ($p > 0.1$). According to the machine annotated time series, users' anxiety-related language intensity demonstrated a downward trend in 2021 from the machine annotated time series. 
 %Hence, we detrend the time series before we conduct CCF. CCF shows that the two-time series have significant positive correlations in one lag (see Figure \ref{fig:anxiety} graph B). 
 
 \textit{Users tended to use intense language to describe mental health anxiety.}  We further examined which SOA was described with high language intensity.  Table \ref{tab:cor} shows language intensity was mostly correlated with feeling anxious about mental health deteriorating ($r$ = 0.42, $p < 0.001$) and death ($r$ = 0.24, $p < 0.001$). The p-values were corrected for multiple inference using Holm's method. 
 
 
 %We observed that users tended to use more intense language to describe what they anxious about in April, July 2020. The machine annotated language intensity time series demonstrated a downward trend in 2021. 

 %We also see an increase in mentioning worry about people breaking guideline, mental health, future and work during July, when there's a peak in using high intensity language (see Figure \ref{fig:content}). 

 
 
\begin{figure}
\centering
    \includegraphics[scale=0.30]{figs/Language_intensity.jpeg}\\
    \textit{Note}: value: mean value of anxiety-related language
    \caption{Intensity of anxiety-related language in COVID19 Support Dataset (Weekly)} 
    \label{fig:anxiety}
    
\end{figure}


\subsection{Anxiety Index Time Series}
%The SOA corresponds to many items in various COVID-19 anxiety measurement scales (see Table \ref{tab:SOWanno}. 
To compare the pattern of SOA and language intensity with the number of COVID-19 cases, we first constructed a variable anxiety index. Figure \ref{fig:anxietylevel} shows the anxiety index over time. KPSS shows that the machine-annotated time series was stationary with no drift ($p < 0.05$).  For the anxiety index aggregated by machine annotation, there seemed to be a two-month periodical peak in mid-May, August, mid-October, December, and February. We adopted the Fisher g statistic to test the periodicity in the machine annotated anxiety index. The g statistic is especially used to test the periodicity in microarray data \citep{wichert2004identifying}. The results showed that the machine-annotated time series demonstrated a periodicity pattern ($p< 0.05$).  

\begin{figure}
\centering
    \includegraphics[scale=0.35]{figs/Anxiety_level.jpg}\\
    \caption{Anxiety Index Over time} 
    \textit{Note}: value: mean anxiety index aggregated by human/machine annotated data (graph A), red line: U.S. COVID-19 cases, green line: machine annotated anxiety index, yellow line: human annotated anxiety index. graph B: cross-correlation function between machine annotated anxiety index and COVID-19 cases reported in the U.S. 
    \label{fig:anxietylevel}
    
\end{figure}

\textit{Anxiety index pattern associated with number of cases.} We compared the anxiety index with the number of COVID-19  cases in countries where most of the Reddit users come from.  Figure \ref{fig:anxietylevel} compared the anxiety index and reported COVID-19 cases in the U.S. Results from KPSS showed that the COVID-19 cases time series was non-stationary ($p > 0.05$), there was an upward trend since the pandemic started. We detrended the COVID-19 cases time series and adopted the cross-correlation function (CCF) to examine the correlation between the COVID-19 cases time series and machine-annotated anxiety index. We found the anxiety index has multiple lags that were significantly negatively correlated with the reported COVID-19 cases.

We observed the peak of the anxiety index occurred after a surge of COVID-19 cases. Users were more anxious about various subjects and these anxieties were more intense after a wave of COVID-19 cases occurred. This may be why the anxiety index time series was negatively correlated with the numbers of COVID-19 cases. 


% Table created by stargazer v.5.2.2 by Marek Hlavac, Harvard University. E-mail: hlavac at fas.harvard.edu
% Date and time: Fri, Oct 09, 2020 - 18:12:43


%r/covid19\_support: 21.9k users


%important paper:
%Ten Social Dimensions of Conversations and Relationships
\section{Discussion}
In this study, we used a computational approach to examine the SOA expressed by Reddit users in anxiety and COVID-19 support communities before and during the COVID-19 pandemic. To our knowledge, this is the first study that combines quantitative and qualitative analysis on social media data to measure and provide insight into how people's anxiety and the focus of their anxiety changed (or not) during the pandemic. 

\subsection{What were people anxious about during the pandemic?}
%Among people who sought help in various anxiety support subreddits, we found an emerging topic related to dating and relationships with a huge surge during COVID-19. We speculate this pattern reflected that COVID-19 restrictions had a large impact on people's mental health, especially on intimate relationships. We also observed that users in r/socialanxiety  tended to have high anxiety in school-related contexts, but their conversation on school-related topics was reduced since COVID-19 occurred, whereas the discussion of school increased in the rest of the anxiety support communities. 
Among people who sought help in the six anxiety support subreddits, a topic related to dating with man has a dramatic increased right after the pandemic started. The rest of the five topics did not seems to have dramatic changes comparing pre-COVID-19 to COVID-19. We need more fine grain analysis to understand what were people anxious about regarding to these topics. We suspect that different anxiety support communities have specific concerns about different aspects of a topic. For example, the discussion about school can be about social situations, stress about online classes, grades and other aspects of school. On the one hand, users in r/socialanxiety tended to have concerns about social situations. The shift to teaching online may have reduced the amount of social stress in this group of people. Our results echoed with \citep{morrissette2021school} finding. On the other hand, not being able to socialize in physical situations may cause distress to most people. 

%\citet{loades2020rapid} found that loneliness and social anxiety are associated with closing down schools during the massive lockdown.

%We found that there were 40\% of users in the six anxiety support communities who posted in the community before and during COVID-19  (see Section data \ref{sec:data}). Users who repeatedly posted in the anxiety support communities may have been more vulnerable to developing anxiety issues. Therefore, our results from the anxiety support communities tended to be biased towards people with such vulnerability. In contrast, for the r/COVID19\_support dataset, only a small amount of users (N= 118, 5\%) have posted content in anxiety support communities before COVID-19. 

In the COVID-19 support dataset, we identified nine SOA from users' posts. We found that feeling anxious about infection risk and COVID-19 restrictions were the most prevalent concern since the onset of the COVID-19 pandemic. Our correlation analysis suggested that COVID-19 restrictions measures may have been taking a toll on people's mental health more than the actual fear of infection. This speculation was also supported by another observation from our data: that people's fear of infection risk reduced six months after the pandemic started, regardless of the fact that case numbers kept rising. However, their anxiety for the future and mental health remained high. 




% \subsection{What do People Worry About in Their Daily Life?}
% First, in RQ 1, we presented a list of subjects that are often mentioned in the anxiety support subreddits and r/COVID19\_support on Reddit. These subjects provide health implications to researchers about what drive the anxiety in the public. For example, ``cancer and health issues'' is a top concern among many people struggle with anxiety issues. This concern did not reduce because of the sudden strike of a pandemic even though topics related to health anxiety all see an increase during the pandemic.  Evidence from keyword counts and topic extraction also show that a large amount of the users in anxiety support communities did not shift their concerns to the pandemic. Certain number of the users in anxiety support groups have existing anxiety issues before the pandemic occurred. This finding aligns with studies that suggest people who are more occupied with mental health issues show less concern about the pandemic \cite{muruganandam2020covid}. However, it is also possible that users in the support communities are influenced by the pandemic even though they don't mention it as a direct cause of their anxiety. This needs to be confirmed by further analysis.

%However, their worry and fear do not seem to shift to COVID19 during the pandemic, instead they have increase worries and concerns on a diverse topic that has been commonly discussed in the anxiety support subreddits. This is supported by the fact that keywords about COVID19 are barely mentioned in the posts, and the extracted topics do not reflect COVID19.
%\subsection{What do People Worry About During the COVID-19 Pandemic?}
%The content annotations in RQ1 and the analysis of changing patterns in RQ2 allowed us to delve deeper into the SOA  directly linked to COVID-19. The COVID19 pandemic is different compared to previous pandemics because it involved prolonged quarantine periods; it affected virtually every region of the planet; has a relatively high mortality rate compared to H1N1 influenza. Therefore, because the characteristics of the COVID19 were different, and potentially more serious than those of previous pandemics, it may result in new types of concerns for the population. For example, we found that people reporting social anxieties expressed increased worry and concern when most of the communication is shifted online. Further, "blanket" lockdown and restrictive measures became a source of frustration and stress for people who saw others (i.e., friends, family, coworkers, etc) disobey these requirements; because they feared that such transgressions would put everyone's health and life at risk. Nevertheless, the greatest source of distress expressed by Reddit users included in this study, was the concern that their mental health will keep deteriorating because ``things won't get back to normal'' in the near future, or if a vaccine does not become available.

\subsection{People's Anxiety Subject and Intensity Shift as the Pandemic Progresses}
We constructed an anxiety index by aggregating the SOA and anxiety-related language intensity. We found that the anxiety index was significantly negatively correlated with COVID-19 cases reported in the U.S.
We suspect this phenomenon was due to the fact that users were less anxious about infection risk when the number of cases reduced, especially during the first eight months of the pandemic. We also suspect the periodic pattern was due to the fact that people were more anxious after knowing that there was a new peak. On top of that, some areas tightened up the COVID-19 restrictions after a surge of COVID-19 cases; people were concerned about many other subjects rather than just infection risk during this period. For example, Figure \ref{fig:content} shows that anxiety related to other people disrespecting COVID-19 restrictions and anxiety about finance or career, increased while cases number decreased.
%The periodic pattern disappeared since February 2021 as a massive vaccine roll-out scheme in the U.S. and U.K turned out to be an effective way to curb the virus.


% \subsection{Implications for Intervention} 
% Previous studies suggested that a major public health crisis like the present pandemic can have significant implications for the public's mental health \citep{wheaton2012psychological}. Findings from the present study suggested that the selected sample, struggled to adapt to these changes. Even though the pandemic has been getting better in some countries where mass vaccine roll-out plans have been carried out successfully, people's anxiety about mental health and the future remain high.
% cite liao2014anxiety,

\subsection{Limitations and Future Directions}
The present study contributes important and timely knowledge to the study of mental health, during a global health crisis. Nevertheless, it is important to also acknowledge it's limitations. First, although social media data drawn from Reddit, allows scientists to analyze information from a large number of anonymous users, it does not contain information about users' demographic characteristics. Therefore, refined analyses where we include control variables for relevant factors like users' age, gender, or ethnic group were not possible. Second, the Reddit users included in the present study were based mainly in the U.S., Canada, UK, Australia and Germany \citep{STA}. We urge future researchers to replicate this work using samples from developing countries, an effort to which we intend to also add to ourselves in the future. Third, the present study focused on a sample of young adults. Survey studies about the demographic characteristics of Reddit users estimated that around 90\% were under the age of 35, with a mean age of 25 years \citep{duggan20136}. We recognise that studying the mental health implications of this pandemic on all age groups - spanning the entire life course - is important, and invite future studies to replicate these findings using younger and older age samples. 
%cite bogers2014howsocial last one
% cite , mazuz2020analyzing. after STA

Future work can continue to examine the SOA as the pandemic evolves to further stages. Researchers may consider applying this framework to analyse anxiety expressed in other online support communities. 

%An automatic annotation process could benefit the analysis by extending the sample to a much larger scale. A larger scale study also allow us to understand whether Redditors with certain interests or behaviors are more resilient to the psychological impact brought by the pandemic.

%There are cultural differences in terms of anxiety level. According to cite(), half of the survey population has moderate to severe anxiety level, whereas a study in Italy found more than 60\% of the participants reported no psychological distress \citep{moccia2020affective}. Study from Hongkong also finds a high anxiety level in the general public \citep{kwok2020community}. 


\section{Conclusion}


In this paper, we employed a computational approach to measure, describe and understand what people worried about and feared prior to and during the COVID-19 pandemic and how these patterns changed throughout the pandemic. We combined quantitative techniques with a content analysis approach to reveal the subjects of anxiety, and COVID-19 support communities, from Reddit. We further explored how the level of anxiety and SOA varied over time. The pandemic lead to a large change, which tended to cause adjustment problems. Therefore, feeling anxious about COVID-19 restrictions appears to be the major factor contributing to people's mental health concerns. In sum, the COVID-19  pandemic is a global health crisis that leads to anxiety spikes. Its long-term impact on mental health is still beyond estimation. In order to tackle the mental stress bought by working from home and reduced social gathering, it is urgent to develop technology to compensate for the social activities that people have lost due to COVID-19 restrictions.




